Counting triangles in power-law uniform random graphs

We count the asymptotic number of triangles in uniform random graphs where the degree distribution follows a power law with degree exponent $\tau\in(2,3)$. We also analyze the local clustering coefficient $c(k)$, the probability that two random neighbors of a vertex of degree $k$ are connected. We find that the number of triangles, as well as the local clustering coefficient, scale similarly as in the erased configuration model, where all self-loops and multiple edges of the configuration model are removed. Interestingly, uniform random graphs contain more triangles than erased configuration models with the same degree sequence. The number of triangles in uniform random graphs is closely related to that in a version of the rank-1 inhomogeneous random graph, where all vertices are equipped with weights, and the edge probabilities are moderated by asymptotically linear functions of the products of these vertex weights.

==> Figures/curve.tikz <==
\documentclass[tikz]{standalone}
\usepackage{tikz}
\usepackage{amsmath}
\usetikzlibrary{calc,arrows,patterns}
\begin{document}
\begin{tikzpicture}[
        %We set the scale and define some styles
        scale=1.5,
        axis/.style={very thick, ->, >=stealth'},
        important line/.style={thick},
        dashed line/.style={dashed, thick},
        every node/.style={color=black,font=\small}
     ]
    % Important coordinates are defined
    \coordinate (beg_1) at (0,1.8);
    \coordinate (beg_2) at ($(beg_1)+(1,0)$);
    \coordinate (dev_1) at ($(beg_2)+(1.3,-.55)$);
    \coordinate (dev_2) at ($(dev_1)+(1.3,-1)$);

    %We make some nice shading to annotate different parts of the curve
    % Everything for x<0
    \begin{scope}
        \fill[pattern=crosshatch, color=orange!50]
            (0,0) rectangle (beg_2);
    \end{scope}
        \begin{scope}
        \fill[color=orange!25]
            (beg_2) parabola (dev_1)-- (2.3,0)-- (1,0)-- cycle;
    \end{scope}
            \begin{scope}
        \fill[color=orange!5]
            (dev_1) -- (dev_2)-- (3.6,0)-- (2.3,0)-- cycle;
    \end{scope}
    % axis
    \draw[axis] (0,0)  -- (4.0,0) node(xline)[right] {$k$};
    \draw[axis] (0,0) -- (0,2.2) node(yline)[above] {$c(k)$};
    \node[below] at (1,0) {$n^{\beta(\tau)}$};
    \node[below] at (2.3,0) {$n^{\frac{1}{2}}$};
    \node[below] at (3.6,0) {$n^{\frac{1}{\tau-1}}$};
    \node at (0.5,0.3) {I};
    \node at (1.65,0.3) {II};
    \node at (2.95,0.3) {IV};
    % J curve is drawn
    \draw[important line]
        (beg_1) -- (beg_2)
        (beg_2) parabola (dev_1)
        (dev_1) -- (dev_2);
\end{tikzpicture}

\end{document}
